A Full-Matrix Approach for Solving General Plasma Dispersion Relation

A hitherto difficult and unsolved issue in plasma physics is how to give a general numerical solver for complicated plasma dispersion relation, although we have long known the general analytical forms. We transform the task to a full-matrix eigenvalue problem, which allows to numerically calculate all the dispersion relation solutions exactly free from convergence problem and give polarizations naturally for arbitrarily complicated multi-scale fluid plasma with arbitrary number of components. Attempt to kinetic plasma via $N$-point Pad\'e approximation of plasma dispersion function also shows good results.

==> code/fluid_beam/pdrf_beam1.dat <==
qs      ms      ns      vsx      vsy      vsz      cs
-1.0    1.0     90.0     0.0      0.0      0.01      0.01
-1.0    1.0     10.0     0.0      0.0      -0.09      0.01
1.0     1836.0  100.0     0.0      0.0      0.0      0.01


==> code/fluid_beam/pdrf_beam2.dat <==
qs      ms      ns      vsx      vsy      vsz      cs
-1.0    1.0     90.0     0.01      0.0      0.0      0.01
-1.0    1.0     10.0     -0.09      0.0      0.0      0.01
1.0     1836.0  100.0     0.0      0.0      0.0      0.01


==> code/fluid_swanson/pdrf.dat <==
qs      ms      ns      vsx      vsy      vsz      cs
-1.0    1.0     100.0     0.0      0.0      0.0      0.0
1.0     1836.0  100.0     0.0      0.0      0.0      0.0


==> code/pdrk_beam/pdrk.dat <==
qs      ms      ns      Ts      vs0
-1.0    1.0     0.9     1.0      0.0
-1.0    1.0     0.1     1.0      7.071
1.0     1836.0  1.0     1.0      0.0


==> code/pdrk_landau/pdrk_acoustic.dat <==
qs      ms      ns      Ts      vs0 
-1.0    1.0     1.0     1.0      0.0
1.0     1836.0  1.0     1.0      0.0


==> code/pdrk_landau/pdrk_beam.dat <==
qs      ms      ns      Ts      vs0
-1.0    1.0     0.9     1.0      0.0
-1.0    1.0     0.1     1.0      7.071
1.0     1836.0  1.0     1.0      0.0


==> code/pdrk_landau/pdrk_landau.dat <==
qs      ms      ns      Ts      vs0 1.0     1836.0  1.0     1.0      0.0
-1.0    1.0     1.0     1.0      0.0

